The Solenoidal Large Intensity Device (SoLID) for JLab 12 GeV

The Solenoidal Large Intensity Device (SoLID) is a new experimental apparatus planned for Hall A at the Thomas Jefferson National Accelerator Facility (JLab). SoLID will combine large angular and momentum acceptance with the capability to handle very high data rates at high luminosity. With a slate of approved high-impact physics experiments, SoLID will push JLab to a new limit at the QCD intensity frontier that will exploit the full potential of its 12 GeV electron beam. In this paper, we present an overview of the rich physics program that can be realized with SoLID, which encompasses the tomography of the nucleon in 3-D momentum space from Semi-Inclusive Deep Inelastic Scattering (SIDIS), expanding the phase space in the search for new physics and novel hadronic effects in parity-violating DIS (PVDIS), a precision measurement of $J/\psi$ production at threshold that probes the gluon field and its contribution to the proton mass, tomography of the nucleon in combined coordinate and momentum space with deep exclusive reactions, and more. To meet the challenging requirements, the design of SoLID described here takes full advantage of recent progress in detector, data acquisition and computing technologies. In addition, we outline potential experiments beyond the currently approved program and discuss the physics that could be explored should upgrades of CEBAF become a reality in the future.

==> authorlist_wp2022.txt <==
John Arrington, Jay Benesch, Alexandre Camsonne, Jimmy Caylor, Jian-Ping Chen, Silviu Covrig Dusa, Alexander Emmert, George Evans, Haiyan Gao, J. Ole Hansen, Garth M. Huber, Sylvester Joosten, Vladimir Khachatryan, Nilanga Liyanage, Zein-Eddine Meziani, Michael Nycz, Chao Peng, Michael Paolone, Whit Seay, Paul A. Souder, Nikos Sparveris, Hubert Spiesberger, Ye Tian, Eric Voutier, Junqi Xie, Weizhi Xiong, Zhenyu Ye, Zhihong Ye, Jixie Zhang, Zhiwen Zhao, Xiaochao Zheng
